Distributed Hybrid Observer With Prescribed Convergence Rate for a Linear Plant Using Multi-Hop Decomposition

With a continuous-time formulation of the multihop decomposition, we propose a distributed hybrid observer for a sensor network where the plant and local observers run in continuous time and the information exchange among the sensing nodes is sampled-data. Process disturbances, measurement noise and communication noise are considered, and we prove that under some necessary detectability assumptions the observer gains can be tuned to guarantee exponential ISS with a prescribeda convergence rate. Simulations illustrate the performance of the proposed observer.

==> block_diagram.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9e, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'block_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{511.69882947bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70502997)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.44414478,0.36907289){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Plant\end{tabular}}}}%
    \put(0.36346844,0.31228091){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dot x = A x + d_0$\end{tabular}}}}%
    \put(0.10470453,0.10630229){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat x}_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{block_diagram.pdf}}%
    \put(0.10900072,0.57283069){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat x}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{block_diagram.pdf}}%
    \put(0.84972456,0.10415416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat x}_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{block_diagram.pdf}}%
    \put(0.84865054,0.57283069){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat x}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{block_diagram.pdf}}%
    \put(0.47882553,0.61380735){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat x}_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{block_diagram.pdf}}%
    \put(0.47775146,0.06317759){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}${\hat x}_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{block_diagram.pdf}}%
    \put(0.53070847,0.51391855){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{block_diagram.pdf}}%
    \put(0.83238746,0.30978014){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_{4,3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{block_diagram.pdf}}%
    \put(0.72283355,0.41702438){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t = k T$\end{tabular}}}}%
  \end{picture}%
\endgroup%

